On the formation of massive quiescent galaxies with diverse morphologies in the TNG50 simulation

Observations have shown that the star-formation activity and the morphology of galaxies are closely related, but the underlying physical connection is not well understood. Using the TNG50 simulation, we explore the quenching and the morphological evolution of the 102 massive quiescent galaxies in the mass range of $10.5<\log(M_{\rm stellar}/M_{\odot})<11.5$ selected at $z=0$. The morphology of galaxies is quantified based on their kinematics, and we measure the quenching timescale of individual galaxies directly from star formation history. We show that galaxies tend to be quenched more rapidly if they: (i) are satellites in massive halos, (ii) have lower star-forming gas fractions, or (iii) inject a larger amount of black hole kinetic feedback energy. By following the global evolutionary pathways, we conclude that quiescent discs are mainly disc galaxies that are recently and slowly quenched. Approximately half of the quiescent ellipticals at $z=0$ are rapidly quenched at higher redshifts while still disc-like. While being quiescent, they gradually become more elliptical mostly by disc heating, yet these ellipticals still retain some degree of rotation. The other half of quiescent ellipticals with the most random motion-dominated kinematics build up large spheroidal components before quenching primarily by mergers, or in some cases, misaligned gas accretion. However, the mergers that contribute to morphological transformation do not immediately quench galaxies in many cases. In summary, we find that quenching and morphological transformation are decoupled. We conclude that the TNG black hole feedback -- in combination with the stochastic merger history of galaxies -- leads to a large diversity of quenching timescales and a rich morphological landscape.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
